Better Safe Than Sorry! Automated Identification of Functionality-Breaking Security-Configuration Rules

Insecure default values in software settings can be exploited by attackers to compromise the system that runs the software. As a countermeasure, there exist security-configuration guides specifying in detail which values are secure. However, most administrators still refrain from hardening existing systems because the system functionality is feared to deteriorate if secure settings are applied. To foster the application of security-configuration guides, it is necessary to identify those rules that would restrict the functionality. This article presents our approach to use combinatorial testing to find problematic combinations of rules and machine learning techniques to identify the problematic rules within these combinations. The administrators can then apply only the unproblematic rules and, therefore, increase the system's security without the risk of disrupting its functionality. To demonstrate the usefulness of our approach, we applied it to real-world problems drawn from discussions with administrators at Siemens and found the problematic rules in these cases. We hope that this approach and its open-source implementation motivate more administrators to harden their systems and, thus, increase their systems' general security.

==> code/acts_output.csv <==
# ACTS Test Suite Generation: Wed Jul 06 18:36:34 CEST 2022
# Degree of interaction coverage: 2
# Number of parameters: 507
# Maximum number of values per parameter: 2
# Number of configurations: 20
R1_1_1,R1_1_2,R1_1_3,R1_1_4,R1_1_5,R1_1_6,...
true,true,true,true,false,false,...
true,true,false,false,true,true,...
false,false,true,true,true,true,...
false,false,false,false,false,false,...
false,false,true,true,false,false,...
false,false,false,false,true,true,...
true,true,true,true,false,false,...
false,false,false,false,true,true,...
false,false,true,true,false,false,...
true,true,false,false,true,true,...
false,false,true,true,false,false,...
true,true,false,false,true,true,...
false,false,true,true,false,false,...
false,false,false,false,true,true,...
true,true,true,true,false,false,...
true,true,false,false,true,true,...
true,true,true,true,false,false,...
false,false,false,false,true,true,...
true,false,true,false,true,false,...
false,true,false,true,false,true,...


==> data/breaking_rules_sets.dat <==
Rules Clauses none 2 3 4 5 m
1 1 a 2 2 2 2 2
1 2 a 1 2 2 2 2
1 3 a 0 1 2 2 2
1 4 a 0 0 2 2 2
1 5 a 0 0 1 2 2
1 6 a 0 0 0 2 2
1 7 a 0 0 0 2 2
1 8 a 0 0 0 1 1
1 9 a 0 0 0 1 1
1 10 a 0 0 0 1 1
1 11 a 0 0 0 1 1
1 12 a 0 0 0 0 0
1 13 a 0 0 0 0 0
1 14 a 0 0 0 0 0
1 15 a 0 0 0 0 0
2 1 a 1 2 2 2 2
2 2 a 1 1 2 2 2
2 3 a 1 1 1 1 2
2 4 a 1 1 1 1 1
3 1 a 0 1 2 2 2
3 2 a 1 1 1 2 2
3 3 a 0 1 1 1 1
4 1 a 0 1 2 2 2
4 2 a 1 1 1 1 2
4 3 a 0 0 1 2 2
5 1 a 0 1 1 2 2
5 2 a 0 1 1 1 2
6 1 a 0 1 1 2 2
6 2 a 1 0 1 1 1
7 1 a 0 1 1 2 2
8 1 a 1 0 0 2 2
9 1 a 1 0 0 2 2
10 1 a 1 0 0 2 2
11 1 a 0 0 0 2 2
12 1 a 0 0 0 1 1
13 1 a 1 0 0 2 2
14 1 a 0 0 0 1 1
15 1 a 1 0 0 1 1

==> data/breaking_rules_sets_espresso.dat <==
Rules Clauses normal espresso
1 1 2 2
1 2 2 2
1 3 2 2
1 4 2 2
1 5 2 2
2 1 2 2
2 2 2 2
2 3 1 2
2 4 2 2
3 1 2 2
3 2 2 2
3 3 1 1
4 1 2 2
4 2 2 2
4 3 2 0
5 1 2 2
5 2 1 2
6 1 2 2
6 2 1 1
7 1 2 2
8 1 2 2
9 1 2 2
